Annotations for Exploring Food Tweets From Multiple Aspects

This research builds upon the Latvian Twitter Eater Corpus (LTEC), which is focused on the narrow domain of tweets related to food, drinks, eating and drinking. LTEC has been collected for more than 12 years and reaching almost 3 million tweets with the basic information as well as extended automatically and manually annotated metadata. In this paper we supplement the LTEC with manually annotated subsets of evaluation data for machine translation, named entity recognition, timeline-balanced sentiment analysis, and text-image relation classification. We experiment with each of the data sets using baseline models and highlight future challenges for various modelling approaches.

==> reviews.txt <==
Review #1

    Briefly, what is the paper about?

        The authors provided supplementary annotation on MT, NER, sentiment analysis and text-image relation classification to the Latvian Twitter Eater Corpus and considered several benchmark models in each task and highlighted challenges going forward.

    Relevance:	5
    Originality:	4
    Impact:	4
    Soundness:	5
    Clarity:	5
    Appropriate amount of work:	4
    Reproducibility:	5
    Knowledge of the field:	5
    Review Summary:	4
    Review justification

        Contributions: In this paper, the authors supplement the Latvian Twitter Eater Corpus with manually annotated subsets of evaluation data for machine translation, named entity recognition, timeline-balanced sentiment analysis, and text-image relation classification. They experiment with each of the data sets using baseline models and highlight future challenges for various modelling approaches.

        Strengths: The paper is well-written and the annotation exercise seems carefully planned and executed. The experiments are convincing. Any resources in non-English NLP, especially relatively low-resourced language is very much welcome! It is also nice that in the text-image relation classification, the authors explored the relatively recent multimodal LLMs.

        Weaknesses: See the questions / feedbacks section below.

    Feedback for authors

        Questions: given what you described regarding Twitter changing API access, do you anticipate any issue when it comes to sharing your dataset with the academic community?

        For the text-image relation classification task, given the poor performance of the Llava model zero-shot, do you consider using a few-shot setting, or maybe even fine-tuning using one of these PEFT methods (e.g. adapters)?

        Minor: is it possible to add some more details about sentiment analysis part?
        "find that some tasks like named entity recognition and sentiment analysis can already handle such data fairly well. However, other tasks like machine translation and especially image-text relation classification still leaves much room for improvement." – this seems to be a typo? My read of the paper is that the model does OK regarding every task but image-text relation?

    Questions for the authors

        Questions: given what you described regarding Twitter changing API access, do you anticipate any issue when it comes to sharing your dataset with the academic community?

        For the text-image relation classification task, given the poor performance of the Llava model zero-shot, do you consider using a few-shot setting, or maybe even fine-tuning using one of these PEFT methods (e.g. adapters)?

        Minor: is it possible to add some more details about sentiment analysis part?
        "find that some tasks like named entity recognition and sentiment analysis can already handle such data fairly well. However, other tasks like machine translation and especially image-text relation classification still leaves much room for improvement." – this seems to be a typo? My read of the paper is that the model does OK regarding every task but image-text relation?


Review #2

    Briefly, what is the paper about?

        This paper presents new annotations made on the Latvian Twitter Eater Corpus (LTEC), a collection of approximately 3 million tweets about food and drinks collected over 12 years. The work enhances LTEC by adding manually annotated subsets for machine translation, entity recognition, sentiment analysis, and text-image relation classification. Experiments were conducted to evaluate some baseline models on these new subsets.

    Relevance:	4
    Originality:	3
    Impact:	3
    Soundness:	4
    Clarity:	4
    Appropriate amount of work:	4
    Reproducibility:	4
    Knowledge of the field:	4
    Review Summary:	3
    Review justification

        Contributions:

        Four new annotated data sets that can be used by the NLP community to evaluate models on machine translation, entity recognition, sentiment analysis, and text-image relation classification.

        Strengths:

        S1. A total of 2044 tweets were annotated for the four tasks, which is a considerable amount, S2. The involvement of specialists for machine translation and a substantial number of 12 annotators for sentiment analysis enhances label reliability. S3. The paper is well written and easy to follow.

        Weaknesses:

        W1. Relevant information about the new subsets and the annotation process are missing in the paper. W2. The suitability of the prompts utilized for querying the LlaVA model could be questioned.

    Feedback for authors

        This paper presents four new datasets tailored for the NLP community to assess and refine models designed for machine translation, entity recognition, sentiment analysis, and text-image relation classification. This is definitely a valuable contribution to the field, although, in my view, some aspects of the paper could be clarified before acceptance.

        A primary concern lies in the lack of comprehensive details concerning the dataset and annotation procedures. Specifically, the paper omits specifics like the number of annotators involved in the Text-image Relation task and the annotators' consensus in the Named Entity Recognition task. Additionally, the temporal distribution and user demographics of the annotated tweets, crucial for assessing potential biases in labeling, are not disclosed in the paper.

        In terms of experimentation, the suitability of the prompts employed to query the LlaVA model is questionable. For example, it is not clear whether the model's interpretation of the expression "adds to the text meaning" was the one intended by the authors. It appears that more meticulous prompt engineering could enhance the model's efficacy.

        As a final suggestion to further refine the datasets, it would be beneficial to incorporate labels indicating the annotation difficulty level. Identifying tweets with substantial annotator disagreement, often termed as "hard instances," can provide valuable insights to researchers that are trying to understand cases where NLP models oftenly fail.

    Questions for the authors

        A. What level of agreement was observed among annotators for the Named Entity Recognition task?

        B. Were alternative prompts considered and tested when querying the LlaVA model?


Review #3

    Briefly, what is the paper about?

        In this paper, the author supplements the LTEC with manually annotated subsets of evaluation data for machine translation, named entity recognition, timeline-balanced sentiment analysis, and text-image relation classification. The author experiments with each of the datasets using baseline models and highlights future challenges for various modeling approaches.

    Relevance:	4
    Originality:	2
    Impact:	4
    Soundness:	3
    Clarity:	4
    Appropriate amount of work:	4
    Reproducibility:	N/A
    Knowledge of the field:	4
    Review Summary:	4
    Review justification

        Contributions: The authors describe supplementing the LTEC with several new manually annotated and task-specific evaluation sets for text-image relation classification, machine translation, named entity recognition, and an additional set for sentiment analysis. Strengths: Author experiments with each of the datasets using baseline models.

        Weaknesses: While this study provides valuable insights into the topic, it is important to acknowledge several limitations such as: 1- Although author have carried out the work? how annotation has been carried out? 2- Is there any tool used for annotation? 3- How many people involved in the annotation? 4- Examine newly created dataset using some metrics, whether it is is baised or unbaised?


Review #4

    Briefly, what is the paper about?

        This paper delves into the preexisting Latvian Twitter Eater Corpus (LTEC), a comprehensive dataset of tweets about food and drinks collected over 12 years. The paper discusses augmenting LTEC with various manually annotated subsets for tasks such as machine translation, named entity recognition, sentiment analysis, and text-image relationship classification. It provides insights into how these datasets were used in baseline experiments, assessing their effectiveness in different analytical approaches. This work aims to enhance understanding of the multimodal nature of social media content, particularly in the context of food-related discussions on Latvian Twitter.

    Relevance:	5
    Originality:	2
    Impact:	3
    Soundness:	3
    Clarity:	3
    Appropriate amount of work:	2
    Reproducibility:	2
    Knowledge of the field:	1
    Review Summary:	2
    Review justification

        Contributions: The submission contributes to the field of social media analysis by extending the Latvian Twitter Eater Corpus (LTEC) with manually annotated subsets for various computational tasks. This includes machine translation, named entity recognition, sentiment analysis, and text-image relationship classification. The work represents a minor yet noteworthy modification to existing resources, applying them to a specific and narrow domain of food-related tweets. While the approach shows incremental improvements, it remains within established benchmarks.

        Strengths: The effort to manually annotate subsets of the dataset for specific computational tasks demonstrates a thorough approach to data curation and an understanding of the need for high-quality, task-specific data in machine learning research. Additionally, the paper's exploration of multimodal content (text and image) presents an innovative approach to understanding social media dynamics, especially in the context of a non-English language (Latvian), thus contributing to the diversity of language resources in computational linguistics.

        Weaknesses: The modifications and methods applied seem to offer only slight improvements to existing approaches, and the paper does not present substantial breakthroughs in methodology. The impact of the work, while interesting, appears to be limited primarily to specific use cases or as a source of minor contributions in the field. Moreover, there are concerns regarding the reproducibility of the data acquisition process. Additionally, the paper could benefit from a more comprehensive comparison with existing literature, ensuring a more robust positioning within the field's current state of knowledge.

    Feedback for authors

            Most of the introduction, while nicely describing a major issue that occurred with research on Twitter data, seems quite off-topic, not providing the necessary motivation for your work. Please consider revising.

            The related work section is surprisingly short. You should consider and present more look-alike works outside of the narrow domain your data are falling in. E.g. works exploring text-image relations, MT, NER, or Sentiment Analysis in Latvian or other languages (particularly non-English), on Twitter or other data, on food or other domains.

            Clarify the methodology section by providing more detailed explanations of the annotation process.

            Consider the potential ethical implications of the research, especially in terms of privacy and data usage, and discuss these in the paper.

    Questions for the authors

        A: Can you provide more details on the process of manual annotation for the datasets? How did you ensure consistency and accuracy in this process?

        B: In your experimentation, were there any considerations or adjustments made for the unique linguistic and cultural aspects of Latvian language content on Twitter?

        C: Could you discuss any limitations you encountered in your study and how they might affect the usability of this dataset?

        D: Can you provide more insights into the potential real-world applications or implications of your research findings?

        E: What are the future research directions you envision based on the outcomes of your current work?


